Towards Robust Monocular Visual Odometry for Flying Robots on Planetary Missions

In the future, extraterrestrial expeditions will not only be conducted by rovers but also by flying robots. The technical demonstration drone Ingenuity, that just landed on Mars, will mark the beginning of a new era of exploration unhindered by terrain traversability. Robust self-localization is crucial for that. Cameras that are lightweight, cheap and information-rich sensors are already used to estimate the ego-motion of vehicles. However, methods proven to work in man-made environments cannot simply be deployed on other planets. The highly repetitive textures present in the wastelands of Mars pose a huge challenge to descriptor matching based approaches. In this paper, we present an advanced robust monocular odometry algorithm that uses efficient optical flow tracking to obtain feature correspondences between images and a refined keyframe selection criterion. In contrast to most other approaches, our framework can also handle rotation-only motions that are particularly challenging for monocular odometry systems. Furthermore, we present a novel approach to estimate the current risk of scale drift based on a principal component analysis of the relative translation information matrix. This way we obtain an implicit measure of uncertainty. We evaluate the validity of our approach on all sequences of a challenging real-world dataset captured in a Mars-like environment and show that it outperforms state-of-the-art approaches.

==> svg-inkscape/MADMAX-percent-tracked_svg-tex.eps_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MADMAX-percent-tracked_svg-tex.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31999999)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{MADMAX-percent-tracked_svg-tex.eps}}%
    \put(0.10607208,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A-0\end{tabular}}}}%
    \put(0.15653419,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A-1\end{tabular}}}}%
    \put(0.2069963,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A-2\end{tabular}}}}%
    \put(0.2574584,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A-3\end{tabular}}}}%
    \put(0.30792051,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A-4\end{tabular}}}}%
    \put(0.35838262,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A-5\end{tabular}}}}%
    \put(0.4088447,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}A-6\end{tabular}}}}%
    \put(0.45930683,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}B-0\end{tabular}}}}%
    \put(0.50976892,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}B-1\end{tabular}}}}%
    \put(0.56023104,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}B-2\end{tabular}}}}%
    \put(0.61069313,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}B-3\end{tabular}}}}%
    \put(0.66115526,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}B-4\end{tabular}}}}%
    \put(0.71161734,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}B-5\end{tabular}}}}%
    \put(0.76207943,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}B-6\end{tabular}}}}%
    \put(0.8125416,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}B-7\end{tabular}}}}%
    \put(0.86300368,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C-0\end{tabular}}}}%
    \put(0.91346577,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C-1\end{tabular}}}}%
    \put(0.96392785,0.17172439){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}C-2\end{tabular}}}}%
    \put(0.07027777,0.1867233){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.07027777,0.23338997){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50\end{tabular}}}}%
    \put(0.07027777,0.28005663){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}100\end{tabular}}}}%
    \put(0.03532335,0.24799999){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}percent tracked\end{tabular}}}}}%
    \put(0.09177449,0.2857552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}95\end{tabular}}}}%
    \put(0.1422366,0.20362187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0.19269871,0.19708854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.24316081,0.2185552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}23\end{tabular}}}}%
    \put(0.29362292,0.19708854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.34408503,0.21202187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}16\end{tabular}}}}%
    \put(0.39454713,0.20455521){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0.44500922,0.21668854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}21\end{tabular}}}}%
    \put(0.49547135,0.28762187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}97\end{tabular}}}}%
    \put(0.54593343,0.27548854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}84\end{tabular}}}}%
    \put(0.59639556,0.28762187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}97\end{tabular}}}}%
    \put(0.64685765,0.2157552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0.69731977,0.23628853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}42\end{tabular}}}}%
    \put(0.74778186,0.28948853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}99\end{tabular}}}}%
    \put(0.79824394,0.28948853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}99\end{tabular}}}}%
    \put(0.84870611,0.2633552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}71\end{tabular}}}}%
    \put(0.8991682,0.2409552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}47\end{tabular}}}}%
    \put(0.94963029,0.22228854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}27\end{tabular}}}}%
    \put(0.10607208,0.2829552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}92\end{tabular}}}}%
    \put(0.15653419,0.25588853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}63\end{tabular}}}}%
    \put(0.2069963,0.28108853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}90\end{tabular}}}}%
    \put(0.2574584,0.24842187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}55\end{tabular}}}}%
    \put(0.30792051,0.22322187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}28\end{tabular}}}}%
    \put(0.35838262,0.24468853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}51\end{tabular}}}}%
    \put(0.4088447,0.2381552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}44\end{tabular}}}}%
    \put(0.45930683,0.23722187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}43\end{tabular}}}}%
    \put(0.50976892,0.28668854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}96\end{tabular}}}}%
    \put(0.56023104,0.28482187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}94\end{tabular}}}}%
    \put(0.61069313,0.28388853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}93\end{tabular}}}}%
    \put(0.66115526,0.25588853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}63\end{tabular}}}}%
    \put(0.71161734,0.28762187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}97\end{tabular}}}}%
    \put(0.76207943,0.2829552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}92\end{tabular}}}}%
    \put(0.8125416,0.2577552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}65\end{tabular}}}}%
    \put(0.86300368,0.2885552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}98\end{tabular}}}}%
    \put(0.91346577,0.28762187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}97\end{tabular}}}}%
    \put(0.96392785,0.26988853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}78\end{tabular}}}}%
    \put(0.12036969,0.29042187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.17083179,0.29042187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.22129389,0.28948853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}99\end{tabular}}}}%
    \put(0.27175599,0.28668854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}96\end{tabular}}}}%
    \put(0.3222181,0.2577552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}65\end{tabular}}}}%
    \put(0.37268023,0.29042187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.42314231,0.2465552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}53\end{tabular}}}}%
    \put(0.47360444,0.26988853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}78\end{tabular}}}}%
    \put(0.52406653,0.29042187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.57452861,0.28762187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}97\end{tabular}}}}%
    \put(0.62499074,0.29042187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.67545283,0.29042187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.72591491,0.29042187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.77637708,0.29042187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.82683917,0.29042187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.87730125,0.2633552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}71\end{tabular}}}}%
    \put(0.92776334,0.2577552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}65\end{tabular}}}}%
    \put(0.97822551,0.2661552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}74\end{tabular}}}}%
    \put(0.10607208,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}D-0\end{tabular}}}}%
    \put(0.15653419,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}D-1\end{tabular}}}}%
    \put(0.2069963,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}D-2\end{tabular}}}}%
    \put(0.2574584,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}D-3\end{tabular}}}}%
    \put(0.30792051,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}D-4\end{tabular}}}}%
    \put(0.35838262,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}E-0\end{tabular}}}}%
    \put(0.4088447,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}E-1\end{tabular}}}}%
    \put(0.45930683,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}E-2\end{tabular}}}}%
    \put(0.50976892,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}F-0\end{tabular}}}}%
    \put(0.56023104,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}F-1\end{tabular}}}}%
    \put(0.61069313,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}F-2\end{tabular}}}}%
    \put(0.66115526,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}F-3\end{tabular}}}}%
    \put(0.71161734,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}F-4\end{tabular}}}}%
    \put(0.76207943,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}F-5\end{tabular}}}}%
    \put(0.8125416,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}G-0\end{tabular}}}}%
    \put(0.86300368,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}G-1\end{tabular}}}}%
    \put(0.91346577,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}G-2\end{tabular}}}}%
    \put(0.96392785,0.03732438){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H-0\end{tabular}}}}%
    \put(0.07027777,0.05232331){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.07027777,0.09898998){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50\end{tabular}}}}%
    \put(0.07027777,0.14565663){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}100\end{tabular}}}}%
    \put(0.03532335,0.1136){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}percent tracked\end{tabular}}}}}%
    \put(0.09177449,0.06268854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.1422366,0.0729552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}11\end{tabular}}}}%
    \put(0.19269871,0.07482188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}13\end{tabular}}}}%
    \put(0.24316081,0.06548855){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}3\end{tabular}}}}%
    \put(0.29362292,0.0645552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0.34408503,0.06922186){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}7\end{tabular}}}}%
    \put(0.39454713,0.09348853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}33\end{tabular}}}}%
    \put(0.44500922,0.09442188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}34\end{tabular}}}}%
    \put(0.49547135,0.15322187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}97\end{tabular}}}}%
    \put(0.54593343,0.15135521){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}95\end{tabular}}}}%
    \put(0.59639556,0.15042187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}94\end{tabular}}}}%
    \put(0.64685765,0.07948855){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}18\end{tabular}}}}%
    \put(0.69731977,0.08228854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}21\end{tabular}}}}%
    \put(0.74778186,0.15228854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}96\end{tabular}}}}%
    \put(0.79824394,0.12802188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}70\end{tabular}}}}%
    \put(0.84870611,0.07108854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}9\end{tabular}}}}%
    \put(0.8991682,0.07015521){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0.94963029,0.15228854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}96\end{tabular}}}}%
    \put(0.10607208,0.14668854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}90\end{tabular}}}}%
    \put(0.15653419,0.1457552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}89\end{tabular}}}}%
    \put(0.2069963,0.14855521){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}92\end{tabular}}}}%
    \put(0.2574584,0.12895521){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}71\end{tabular}}}}%
    \put(0.30792051,0.08788853){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}27\end{tabular}}}}%
    \put(0.35838262,0.11682187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}58\end{tabular}}}}%
    \put(0.4088447,0.10935521){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0.45930683,0.15415521){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}98\end{tabular}}}}%
    \put(0.50976892,0.1457552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}89\end{tabular}}}}%
    \put(0.56023104,0.15228854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}96\end{tabular}}}}%
    \put(0.61069313,0.14762187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}91\end{tabular}}}}%
    \put(0.66115526,0.14762187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}91\end{tabular}}}}%
    \put(0.71161734,0.1065552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}47\end{tabular}}}}%
    \put(0.76207943,0.14668854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}90\end{tabular}}}}%
    \put(0.8125416,0.10842188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}49\end{tabular}}}}%
    \put(0.86300368,0.09442188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}34\end{tabular}}}}%
    \put(0.91346577,0.09068854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}30\end{tabular}}}}%
    \put(0.96392785,0.11495521){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}56\end{tabular}}}}%
    \put(0.12036969,0.15322187){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}97\end{tabular}}}}%
    \put(0.17083179,0.15415521){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}98\end{tabular}}}}%
    \put(0.22129389,0.15508854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}99\end{tabular}}}}%
    \put(0.27175599,0.15508854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}99\end{tabular}}}}%
    \put(0.3222181,0.15228854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}96\end{tabular}}}}%
    \put(0.37268023,0.14948854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}93\end{tabular}}}}%
    \put(0.42314231,0.14668854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}90\end{tabular}}}}%
    \put(0.47360444,0.1317552){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}74\end{tabular}}}}%
    \put(0.52406653,0.15602188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.57452861,0.15602188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.62499074,0.15135521){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}95\end{tabular}}}}%
    \put(0.67545283,0.15228854){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}96\end{tabular}}}}%
    \put(0.72591491,0.15415521){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}98\end{tabular}}}}%
    \put(0.77637708,0.15602188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.82683917,0.15602188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.87730125,0.15602188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.92776334,0.10375522){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}44\end{tabular}}}}%
    \put(0.97822551,0.15602188){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.42200303,0.01172779){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DSO\end{tabular}}}}%
    \put(0.5052257,0.01172779){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ORB-SLAM3\end{tabular}}}}%
    \put(0.64031684,0.01172779){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Ours\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/abs-parameterization_svg-tex.eps_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'abs-parameterization_svg-tex.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{abs-parameterization_svg-tex.eps}}%
    \put(0.30767112,0.12733485){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{T}_{i0}^w$\end{tabular}}}}%
    \put(0.41904971,0.56354951){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{T}_{i1}^{w}$\end{tabular}}}}%
    \put(0.72925394,0.30838292){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{T}_{i2}^{w}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/flow-chart_svg-tex.eps_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'flow-chart_svg-tex.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{697.53226693bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42853828)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{flow-chart_svg-tex.eps}}%
    \put(0.47258191,0.4010567){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}visual odometry\end{tabular}}}}%
    \put(0.08550304,0.33654355){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}optical flow tracking\end{tabular}}}}%
    \put(0.02636599,0.30428698){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}cam left\end{tabular}}}}%
    \put(0.31129904,0.30106133){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}detect FAST\end{tabular}}}}%
    \put(0.31129904,0.28600826){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}corners on finest\end{tabular}}}}%
    \put(0.31129904,0.27095519){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}pyramid level\end{tabular}}}}%
    \put(0.11775961,0.30106133){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}compute\end{tabular}}}}%
    \put(0.11775961,0.28600826){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}image\end{tabular}}}}%
    \put(0.11775961,0.27095519){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}pyramids\end{tabular}}}}%
    \put(0.40806876,0.30106133){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}KLT from\end{tabular}}}}%
    \put(0.40806876,0.28600826){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}left to\end{tabular}}}}%
    \put(0.40806876,0.27095519){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}right\end{tabular}}}}%
    \put(0.51559067,0.34729575){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}find landmark\end{tabular}}}}%
    \put(0.51559067,0.33224268){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}observations\end{tabular}}}}%
    \put(0.69085138,0.32579136){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}yes\end{tabular}}}}%
    \put(0.64461696,0.39245495){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}no\end{tabular}}}}%
    \put(0.62848867,0.35482228){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}create\end{tabular}}}}%
    \put(0.62848867,0.33976921){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}keyframe?\end{tabular}}}}%
    \put(0.62848867,0.32471614){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(heuristic)\end{tabular}}}}%
    \put(0.73601058,0.36234881){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}create\end{tabular}}}}%
    \put(0.73601058,0.34729575){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}keyframe \&\end{tabular}}}}%
    \put(0.73601058,0.33224268){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}add new\end{tabular}}}}%
    \put(0.73601058,0.31718961){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}landmarks\end{tabular}}}}%
    \put(0.81665201,0.33976921){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}optimize\end{tabular}}}}%
    \put(0.88124043,0.32901702){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}pose\end{tabular}}}}%
    \put(0.85428468,0.26665431){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}marginalize\end{tabular}}}}%
    \put(0.00163595,0.40428236){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large{a) Basalt:}\end{tabular}}}}%
    \put(0.00163595,0.17848635){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\large{b) Ours:}\end{tabular}}}}%
    \put(0.37581219,0.17526069){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}visual odometry\end{tabular}}}}%
    \put(0.08550304,0.11074755){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}optical flow tracking\end{tabular}}}}%
    \put(0.11775961,0.07526532){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}compute\end{tabular}}}}%
    \put(0.11775961,0.06021225){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}image\end{tabular}}}}%
    \put(0.11775961,0.04515918){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}pyramids\end{tabular}}}}%
    \put(0.41882095,0.12149974){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}find landmark\end{tabular}}}}%
    \put(0.41882095,0.10644667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}observations\end{tabular}}}}%
    \put(0.66074524,0.09999536){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}yes\end{tabular}}}}%
    \put(0.91342173,0.12902627){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\color{red}continue}\end{tabular}}}}%
    \put(0.91342173,0.11397321){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\color{red}optimization}\end{tabular}}}}%
    \put(0.91342173,0.09892014){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\color{red}(Sec. \ref{sec:keyframe-selection})}\end{tabular}}}}%
    \put(0.97237601,0.10322101){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}pose\end{tabular}}}}%
    \put(0.9403022,0.03870787){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}marginalize\end{tabular}}}}%
    \put(0.49946238,0.11397321){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}optimize\end{tabular}}}}%
    \put(0.71096875,0.04554625){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}no\end{tabular}}}}%
    \put(0.77364325,0.05376094){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\color{red}relative pose}\end{tabular}}}}%
    \put(0.77364325,0.03870787){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\color{red}initialization}\end{tabular}}}}%
    \put(0.77364325,0.0236548){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\color{red}(Sec. \ref{sec:map-initialization})}\end{tabular}}}}%
    \put(0.19840104,0.07526532){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}KLT from\end{tabular}}}}%
    \put(0.19840104,0.06021225){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}last frame to\end{tabular}}}}%
    \put(0.19840104,0.04515918){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}current\end{tabular}}}}%
    \put(0.29517076,0.08279185){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}detect FAST\end{tabular}}}}%
    \put(0.29517076,0.06773879){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}corners on \textbf{\color{red}all}\end{tabular}}}}%
    \put(0.29517076,0.05268572){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}pyramid levels\end{tabular}}}}%
    \put(0.29517076,0.03763265){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\color{red}(Sec. \ref{sec:patch-scale})}\end{tabular}}}}%
    \put(0.62006969,0.16884163){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}no\end{tabular}}}}%
    \put(0.20377714,0.30106133){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}KLT from last\end{tabular}}}}%
    \put(0.20377714,0.28600826){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}frame to\end{tabular}}}}%
    \put(0.20377714,0.27095519){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}current left\end{tabular}}}}%
    \put(0.77182612,0.10107058){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}yes\end{tabular}}}}%
    \put(0.7145062,0.13332715){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\color{red}map}\end{tabular}}}}%
    \put(0.7145062,0.11827408){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{\color{red}initialized?}\end{tabular}}}}%
    \put(0.7145062,0.10322101){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\color{red}(Sec. \ref{sec:map-initialization})}\end{tabular}}}}%
    \put(0.81665201,0.13655281){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}create\end{tabular}}}}%
    \put(0.81665201,0.12149974){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}keyframe \&\end{tabular}}}}%
    \put(0.81665201,0.10644667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}add new\end{tabular}}}}%
    \put(0.81665201,0.09139361){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}landmarks\end{tabular}}}}%
    \put(0.5962321,0.13655281){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}create\end{tabular}}}}%
    \put(0.5962321,0.12149974){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}keyframe?\end{tabular}}}}%
    \put(0.5962321,0.10644667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}(\textbf{\color{red}neg. entropy})\end{tabular}}}}%
    \put(0.5962321,0.09139361){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}{\color{red}(Sec. \ref{sec:keyframe-selection})}\end{tabular}}}}%
    \put(0.02636599,0.21826946){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}cam right\end{tabular}}}}%
    \put(0.02636599,0.01935393){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}cam\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/rel-parameterization_svg-tex.eps_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rel-parameterization_svg-tex.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{rel-parameterization_svg-tex.eps}}%
    \put(0.30767112,0.12733485){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{T}_{i0}^w$\end{tabular}}}}%
    \put(0.26526184,0.70764768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{T}_{i1}^{i0}$\end{tabular}}}}%
    \put(0.64014922,0.6551566){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\boldsymbol{T}_{i2}^{i1}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/spiral_mono_translation_smallest_ev_svg-tex.eps_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'spiral_mono_translation_smallest_ev_svg-tex.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{720bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37082816)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength]{spiral_mono_translation_smallest_ev_svg-tex.eps}}%
    \put(0.305,0.02483073){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0.3848611,0.02483073){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0.46472221,0.02483073){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.54458332,0.02483073){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}150\end{tabular}}}}%
    \put(0.62444443,0.02483073){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}200\end{tabular}}}}%
    \put(0.70430553,0.02483073){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}250\end{tabular}}}}%
    \put(0.7841666,0.02483073){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}300\end{tabular}}}}%
    \put(0.86402771,0.02483073){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}350\end{tabular}}}}%
    \put(0.94388881,0.02483073){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}400\end{tabular}}}}%
    \put(0.64999997,0.00713541){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}time [s]\end{tabular}}}}%
    \put(0.30013888,0.03616752){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.000\end{tabular}}}}%
    \put(0.30013888,0.07502106){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.625\end{tabular}}}}%
    \put(0.30013888,0.11387457){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.250\end{tabular}}}}%
    \put(0.30013888,0.15272809){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.875\end{tabular}}}}%
    \put(0.30013888,0.19158161){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2.500\end{tabular}}}}%
    \put(0.30013888,0.23043513){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3.125\end{tabular}}}}%
    \put(0.30013888,0.26928866){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}3.750\end{tabular}}}}%
    \put(0.30013888,0.30814218){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}4.375\end{tabular}}}}%
    \put(0.30013888,0.3469957){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5.000\end{tabular}}}}%
    \put(0.25015841,0.19541407){\color[rgb]{0,0.39607843,0.74117647}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}|scale drift| [\%/s]\end{tabular}}}}}%
    \put(0.22375,0.03616752){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.22375,0.07502106){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5\end{tabular}}}}%
    \put(0.22375,0.11387457){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0.22375,0.15272809){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}15\end{tabular}}}}%
    \put(0.22375,0.19158161){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.22375,0.23043513){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}25\end{tabular}}}}%
    \put(0.22375,0.26928866){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30\end{tabular}}}}%
    \put(0.22375,0.30814218){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}35\end{tabular}}}}%
    \put(0.22375,0.3469957){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40\end{tabular}}}}%
    \put(0.19624348,0.19541409){\color[rgb]{0.89019608,0.44705882,0.13333333}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}height [m]\end{tabular}}}}}%
    \put(0.16819444,0.03616752){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0000\end{tabular}}}}%
    \put(0.16819444,0.07502106){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0625\end{tabular}}}}%
    \put(0.16819444,0.11387457){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.1250\end{tabular}}}}%
    \put(0.16819444,0.15272809){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.1875\end{tabular}}}}%
    \put(0.16819444,0.19158161){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.2500\end{tabular}}}}%
    \put(0.16819444,0.23043513){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.3125\end{tabular}}}}%
    \put(0.16819444,0.26928866){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.3750\end{tabular}}}}%
    \put(0.16819444,0.30814218){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.4375\end{tabular}}}}%
    \put(0.16819444,0.3469957){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.5000\end{tabular}}}}%
    \put(0.10976345,0.19541408){\color[rgb]{0.50196078,0.50196078,0.50196078}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}RPE [m]\end{tabular}}}}}%
    \put(0.07791666,0.03616752){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0000\end{tabular}}}}%
    \put(0.07791666,0.07512467){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0188\end{tabular}}}}%
    \put(0.07791666,0.11387457){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0375\end{tabular}}}}%
    \put(0.07791666,0.15262448){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0562\end{tabular}}}}%
    \put(0.07791666,0.19158161){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0750\end{tabular}}}}%
    \put(0.07791666,0.23053875){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.0938\end{tabular}}}}%
    \put(0.07791666,0.26928866){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.1125\end{tabular}}}}%
    \put(0.07791666,0.30803857){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.1312\end{tabular}}}}%
    \put(0.07791666,0.3469957){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0.1500\end{tabular}}}}%
    \put(0.0190994,0.19541408){\color[rgb]{0.63529412,0.67843137,0}\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Lambda_{\mathrm{scale drift}}$\end{tabular}}}}}%
  \end{picture}%
\endgroup%

